Enhanced UAV Navigation Systems through Sensor Fusion with Trident Quaternions

This paper presents an integrated navigation algorithm based on trident quaternions, an extension of dual quaternions. The proposed methodology provides an efficient approach for achieving precise and robust navigation by leveraging the advantages of trident quaternions. The performance of the navigation system was validated through experimental tests using a multi-rotor UAV equipped with two navigation computers: one executing the proposed algorithm and the other running a commercial autopilot, which was used as a reference.

==> Figs/correccion_cuat.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Straight Lines [id:da8759521245570998] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (88,207) -- (159.82,235.9) ;
\draw [shift={(161.67,236.64)}, rotate = 201.92] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8989324582668232] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (88,207) -- (89.63,138.64) ;
\draw [shift={(89.67,136.64)}, rotate = 91.36] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9763070153972071] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (88,207) -- (35.2,251.36) ;
\draw [shift={(33.67,252.64)}, rotate = 319.96] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4311765539723782] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (324.04,175.19) -- (401.38,178.76) ;
\draw [shift={(403.37,178.86)}, rotate = 182.65] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da7146171570268953] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (324.04,175.19) -- (303.02,110.12) ;
\draw [shift={(302.41,108.22)}, rotate = 72.09] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da13890218507694274] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (324.04,175.19) -- (288.85,234.48) ;
\draw [shift={(287.82,236.2)}, rotate = 300.69] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4250498142181254] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (225.68,80.44) -- (285.18,129.96) ;
\draw [shift={(286.72,131.24)}, rotate = 219.77] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da1734630079457824] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (225.68,80.44) -- (248.18,15.87) ;
\draw [shift={(248.84,13.98)}, rotate = 109.21] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8506868600356916] 
\draw [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ]   (225.68,80.44) -- (161.83,106.48) ;
\draw [shift={(159.97,107.23)}, rotate = 337.81] [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da02587093921940986] 
\draw [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,draw opacity=1 ]   (88,207) .. controls (50.29,163.77) and (63.29,30.77) .. (225.68,80.44) ;
\draw [shift={(225.68,80.44)}, rotate = 197.01] [color={rgb, 255:red, 65; green, 117; blue, 5 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da1035489295060934] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (88,207) .. controls (174.86,370.95) and (203.01,196.86) .. (322.24,175.5) ;
\draw [shift={(324.04,175.19)}, rotate = 170.63] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da47288451870056547] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ] [dash pattern={on 4.5pt off 4.5pt}]  (324.04,175.19) .. controls (363.84,145.34) and (350.43,44.78) .. (227.54,79.9) ;
\draw [shift={(225.68,80.44)}, rotate = 343.6] [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (69.5,73) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color={rgb, 255:red, 65; green, 117; blue, 5 }  ,opacity=1 ] [align=left] {$\displaystyle \breve{q}$};
% Text Node
\draw (332.5,67) node [anchor=north west][inner sep=0.75pt]  [font=\Large,color={rgb, 255:red, 208; green, 2; blue, 27 }  ,opacity=1 ] [align=left] {$\displaystyle \delta \breve{q}$};
% Text Node
\draw (213.5,241.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle \widetilde{\breve{q}}$};
% Text Node
\draw (93,129.27) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle z_{e}$};
% Text Node
\draw (44.67,248.14) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle x_{e}$};
% Text Node
\draw (138.17,239.14) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle y_{e}$};
% Text Node
\draw (256.5,2.27) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle z_{b}$};
% Text Node
\draw (154.47,110.23) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle x_{b}$};
% Text Node
\draw (253.5,119.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle y_{b}$};
% Text Node
\draw (311.5,97.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle z_{\tilde{b}}$};
% Text Node
\draw (293,231) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle x_{\tilde{b}}$};
% Text Node
\draw (382.5,184) node [anchor=north west][inner sep=0.75pt]  [font=\Large] [align=left] {$\displaystyle y_{\tilde{b}}$};


\end{tikzpicture}

